Chemical compositions of semi-regular variable red giants

A sample of warm low level semi-regular variables chosen from the General Catalogue of Variable Stars is studied for their chemical compositions by analysing high resolution optical spectra. The abundance ratios from Na/Fe to Eu/Fe displayed by these and previously analysed semi-regular variables are quite similar to ratios displayed by normal red giants across the Galactic thin and thick disks and halo populations in the solar neighbourhood suggesting from this perspective that the variables may be among the more photometrically active red giants.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
